Klein Model for Hyperbolic Neural Networks

Hyperbolic neural networks (HNNs) have been proved effective in modeling complex data structures. However, previous works mainly focused on the Poincar\'e ball model and the hyperboloid model as coordinate representations of the hyperbolic space, often neglecting the Klein model. Despite this, the Klein model offers its distinct advantages thanks to its straight-line geodesics, which facilitates the well-known Einstein midpoint construction, previously leveraged to accompany HNNs in other models. In this work, we introduce a framework for hyperbolic neural networks based on the Klein model. We provide detailed formulation for representing useful operations using the Klein model. We further study the Klein linear layer and prove that the "tangent space construction" of the scalar multiplication and parallel transport are exactly the Einstein scalar multiplication and the Einstein addition, analogous to the M\"obius operations used in the Poincar\'e ball model. We show numerically that the Klein HNN performs on par with the Poincar\'e ball model, providing a third option for HNN that works as a building block for more complicated architectures.

==> INSTRUCTIONS.txt <==
Recommendations:

1) Select the Submission Track in pmlr-sample.tex.
At the first line of the file choose:
- \documentclass[mlmain,onecolumn]{jmlr}, if you are submitting to the full, archival proceedings track;
- \documentclass[mlabstract,onecolumn]{jmlr}, if you are submitting to the non-archival, extended abstract track

2) Please, use the packages automatically loaded (amsmath, amssymb, natbib, graphicx, url, algorithm2e) to manage references, write equations, and include figures and algorithms. The use of different packages could create problems in the generation of the camera-ready version. Please, follow the example provided in prml-sample.tex

3) References must be included in a .bib file.

4) Please, write your paper in a single .tex file.

5) The manuscript, data and code must be anonymized during the review process.

